Time-Optimal Control via Heaviside Step-Function Approximation

Least-squares programming is a popular tool in robotics due to its simplicity and availability of open-source solvers. However, certain problems like sparse programming in the $\ell_0$- or $\ell_1$-norm for time-optimal control are not equivalently solvable. In this work, we propose a non-linear hierarchical least-squares programming (NL-HLSP) for time-optimal control of non-linear discrete dynamic systems. We use a continuous approximation of the heaviside step function with an additional term that avoids vanishing gradients. We use a simple discretization method by keeping states and controls piece-wise constant between discretization steps. This way, we obtain a comparatively easily implementable NL-HLSP in contrast to direct transcription approaches of optimal control. We show that the NL-HLSP indeed recovers the discrete time-optimal control in the limit for resting goal points. We confirm the results in simulation for linear and non-linear control scenarios.

==> data/pointmassQ.txt <==
xacc array([ 1.00000e+00,  1.00000e+00,  9.99000e-01,  9.97000e-01,
        9.94000e-01,  9.90000e-01,  9.85000e-01,  9.79000e-01,
        9.72000e-01,  9.64000e-01,  9.55000e-01,  9.45000e-01,
        9.34000e-01,  9.22000e-01,  9.09000e-01,  8.95000e-01,
        8.80000e-01,  8.64000e-01,  8.47000e-01,  8.29000e-01,
        8.10000e-01,  7.90000e-01,  7.69000e-01,  7.47000e-01,
        7.24000e-01,  7.00000e-01,  6.75000e-01,  6.49000e-01,
        6.22000e-01,  5.94000e-01,  5.65000e-01,  5.35000e-01,
        5.04000e-01,  4.72750e-01,  4.42500e-01,  4.13250e-01,
        3.85000e-01,  3.57750e-01,  3.31500e-01,  3.06250e-01,
        2.82000e-01,  2.58750e-01,  2.36500e-01,  2.15250e-01,
        1.95000e-01,  1.75750e-01,  1.57500e-01,  1.40250e-01,
        1.24000e-01,  1.08750e-01,  9.45000e-02,  8.12500e-02,
        6.90000e-02,  5.77500e-02,  4.75000e-02,  3.82500e-02,
        3.00000e-02,  2.27500e-02,  1.65000e-02,  1.12500e-02,
        7.00003e-03,  3.75003e-03,  1.50003e-03,  2.50032e-04,
        3.32667e-08,  1.70757e-09,  2.15004e-10,  4.97110e-11,
        1.98220e-11,  1.21720e-11,  9.50460e-12,  8.23231e-12,
        7.42643e-12,  6.80266e-12,  6.26282e-12,  5.76923e-12,
        5.30567e-12,  4.86568e-12,  4.44600e-12,  4.04504e-12,
        3.66178e-12,  3.29626e-12,  2.94802e-12,  2.61710e-12,
        2.30374e-12,  2.00764e-12,  1.72973e-12,  1.46899e-12,
        1.22638e-12,  1.00181e-12,  7.95326e-13,  6.06667e-13,
        4.36673e-13,  2.85057e-13,  1.52382e-13,  3.78178e-14,
       -5.75709e-14, -1.34089e-13, -1.91894e-13, -2.30422e-13,
       -2.49738e-13])



==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The reviewers agree that the paper would be an interesting
contribution to the robotics community. However, both
reviewers found possible errors in the theoretical
derivation. It would be advisable to have the theoretical
part be proof-read by another person. Also, the experiments
only consider a very simple robot, and there is doubt that
this could be scaled. It would advisable to showcase the
algorithm on a more realistic robotic system before
publication.


----------------------------------------
Comments on Video Attachment:

[None found]

==> reviews/Review29989.txt <==
Reviewer 4 of IROS 2023 submission 598

Comments to the author
======================

### Summary
This paper presents an approximation of the discrete time
optimal control (DTOC) problem as a nonlinear hierarchical
least squares program (ADTOC). This approximation relies on
a formulation using a smoothed out heaviside function, with
an additonal factor that ensures polynomial growth at
positive infinity. The authors prove the equivalence of
their approximation in the limit of an "infinitely steep"
heaviside function (eps->0), an infinitely dense time
discretization (\Delta t -> 0), and an additional "resting
point" assumption. In 1D and 2D examples, they
experimentally demonstrate the validity of the
approximation. 

### Positive Points
The hierarchy of dynamics and control constraints ->
control time minimization -> regularization in ADTOC seems
intuitive. The paper is generally well readable. The
theoretical part of the paper I believe has some issues,
but seems correct in its conclusions. Also, the experiments
are well motivated and described.

### Negative Points
I have two concerns: (1) There seem to be some issues (or
at least inaccuracies) in the theoretical part of the paper
(although I think the conclusions are still sound), and (2)
I did not entirely understand the motivation for the ADTOC
approximation. I will give more details on each of these
concerns in the following:

1. Issues with the theoretical part:
   1. There seems to be a factor k missing in the second
term of eq. (5), and likewise in the second term of eq.
(5). The figures seem to (correctly) include this factor
however.
   2. There seems to be a factor h(i,N*) missing in the
first term of eq. (9).
   3. "for k = k_eps the derivative ∇_{N*}h(i,N*)
vanishes": I was confused by this at first, maybe mention
again that this is only approximately true for finite
\epsilon
   4. "The sum Σ(x,N*) is negative for all i": The sum
is over i, do you mean that each element of Σ(x,N*) is
negative?
   5. I don't fully understand the 2 sentences following
eq. (9). Maybe clarify this, taking into account the
missing factors as well.
   6. "The reason why we do not make the expression...":
This part is also quite confusing to me. Do you mean that
your choice of w ensures that w(N*, N*)=0.5, and this would
not be the case if you would have chosen
w(i,N*)=h(i,N*)*(i-N*+N)^k? If yes, please clarify your
explanation: Define what t is, what h(t-N*) is, explain
more precisely what you mean by "for example by (i-N*+N)".
Also, there seems to be a "^k" missing in h(N*,N*)(N*
−N* + 1) = 0.5?
   7. I agree that the last line of eq. (10) is
nonnegative, but I could not really reproduce the value of
the second derivative you give (after throwing out
higher-order derivatives of h). Maybe explain this in more
detail, also considering the missing factors?

2. Motivation for the ADTOC approximation: It remained a
little unclear to me what exactly the advantage is of the
ADTOC formulation over direct transcription methods. The
authors mention that ADTOC is easier implementable and that
open-source implementations of direct transcription methods
are rare. I understand that, but I think it would
strengthen the paper if an additional argument (speed,
flexibility, etc.) could be made.

### Conclusion
I think the theoretical part of the paper has some issues
and needs correction/clarification in a few places. Having
said that, I believe the theoretical results are still
sound, and the experiments are appropriate. However, I am
not entirely convinced by the motivation the authors give
for the approach.

### Minor points
- in order to be machine solvable>>,<< the
- dependent ON x(i), but possibly also ON
- define a more numericalLY sensible threshold
- eq. 5, why ":="? Do they really need to define a symbol
for the derivative?
- In order to solve the NL-HLSP's -> In order to solve the
NL-HLSPs
- discritization -> discretization
- Each of the p priority levelS
- "w < eps or w > 1&#8722;eps for i > i&#8722;0.5 and i <
i&#8722;0.5,": One of the i should be an N?
- from the begin with -> to begin with
- Eq. (5): Maybe use \partial instead of \delta as partial
differentiation symbol?
- is negative with &#8710;N* = &#8722;&#8710;N* < 0: Typo?
- Table III is referenced in Fig. 3 and does no exist, I
guess this should be padded DTOC from table II?


==> reviews/Review42579.txt <==
Reviewer 17 of IROS 2023 submission 598

Comments to the author
======================

The paper proposes a novel hierarchical approach for
time-optimal control, promising easier implementation and
software availability.

However, there are some limitations in my opinion:
- while computational performance of the proposed method is
reported in the experimental results, no such information
is given for the benchmark algorithms presented as
comparison. This limits the applicability of the proposed
solution to robotic tasks, which are the core of IROS, as
shown in the experiments with the (very simple) scenario of
2D planar robot.
- When considering the 2D robotic task, maybe it would be
useful to discuss available libraries for optima control,
e.g., the popular one at
https://github.com/ethz-adrl/control-toolbox
- In the 2D robotic setting, the authors claim that the
error on f_ter reached in Fig. 3 (with DTOC) is good, but
the control profile is not time-optimal. Why? It seems to
me that convergence is achieved before other algorithms,
and no other considerations about quality of the
trajectories are being made.
- The algorithm should be made available in this paper, not
in cited papers [35]-[36] (which are not peer-reviewed).
- I have a concern about proof of Theorem 1: how can you
ensure that the second term in the brackets in 2nd line of
eq. 9 is negative? The numerator is positive, but the
denominator, for i=1..N-1, may be negative (you have to
prove that N* is limited by N first, which is the goal of
this section, if I got correctly).

Other comments:
- In Proof of Theorem 1, I think there is an error in 2nd
line of Eq. 9. In fact, I assume the authors are merging
(2) with (5), but the first term in the brackets should be
multiplied by h if I am not wrong (this should not affect
the validity of the proof, though)
- please check some notation, e.g., N^ introduced right
before eq. 5
- In the experiments, Sec. V-A, when dt= 0.01 s and N*=6.2,
T* should be 0.062 s, not 0.62 s
- In Sec. V-B, the unit of the state is not rad, since also
angular velocities are in.
